Single-Transit Parameter Estimation with Calibrated Uncertainties

The growing volume of photometric data from current and upcoming exoplanet surveys demands automated analysis pipelines to detect and characterize exoplanet transit signals. Among these, single-transit events present a challenge, since only one event is observed, and standard transit-fitting techniques for periodic signals do not directly apply because they rely on phase-folding. Beyond detection, characterizing these events is equally critical for follow-up, yet existing approaches are either sensitive to stellar variability and require prior detrending, or depend on stellar priors and per-target fitting. This work presents a convolutional neural network that predicts transit depth, duration, and mid-transit time, together with calibrated uncertainties, directly from a single transit signal. Our network is trained on synthetic light curves and evaluated against a trapezoidal least-squares baseline. On 120 confirmed exoplanets, both methods achieve comparable median errors, but the baseline fails to locate the transit in 10% of cases, producing unreliable estimates that would propagate into follow-up prioritization. In contrast, our network fails in only 1% of cases, yields lower mean absolute errors, and does not require detrending or stellar priors. Detrending would distort or remove the transit along with high stellar variability, precisely where the baseline fails and our network succeeds. Finally, we identify 169 new transit candidates in TESS Sectors 27-60 and apply our approach to obtain their physical parameters, creating a catalog that includes single-transit, multi-transit and multi-planet systems. This approach offers a scalable path toward automated characterization of single transit events, a population that will grow with upcoming surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> data/candidates_multi_planet.csv <==
tic_id,sector,RVerror,transit,depth,radius,period,depth_pred,duration_pred,final_radius,depth_pred_error,duration_pred_error,t0_pred,t0_pred_error,processed,nro_planet
318706605,42,0.38,multiplanet,,,,1986.380,4.165,0.9133,199.447,0.481,2465.063074,0.008824,True,(a)
318706605,42,0.38,multiplanet,,,,2157.361,3.257,0.9518,209.792,0.336,2469.264661,0.004583,True,(b)
302377820,28,0.26,multiplanet,,,,1419.138,6.145,0.3749,124.059,0.606,2064.782859,0.008297,True,(a)
302377820,28,0.26,multiplanet,,,,1254.752,6.542,0.3525,119.698,0.840,2071.059474,0.038355,True,(b)
404736082,43,0.55,multiplanet,,,,2231.456,3.453,0.4153,194.789,0.451,2491.607039,0.007423,True,(a)
404736082,43,0.55,multiplanet,,,,1780.646,4.316,0.3710,251.406,0.549,2492.046329,0.015442,True,(b)
252939798,60,0.74,multiplanet,,,,9051.395,5.776,1.2242,459.273,0.360,2941.550167,0.002651,True,(a)
252939798,60,0.74,multiplanet,,,,5375.115,4.763,0.9434,340.415,0.418,2956.705668,0.003195,True,(b)


==> data/candidates_multi_transit.csv <==
tic_id,sector,RVerror,transit,period,depth_bls,duration_bls,final_radius_bls,depth_pred_error,duration_pred_error,t0_bls,t0_pred_error,processed,nro_planet,depth_pred,duration_pred,t0_pred,final_radius,stellar_radius,tess_mag
129532864,27,,multi,15.662,506.654,5.76,0.3512,93.66,1.278,2037.913985,0.045517,True,1,437.036,6.056,2037.919362,0.3261,1.5357,8.9313
290326278,27,1.21,multi,7.255276,2725.321,4.56,0.9201,196.45,0.377,2036.994176,0.003904,True,1,3209.348,5.786,2036.991064,0.9984,1.7698,12.1800
387294453,27,3.02,multi,15.5,8378.885,2.88,1.0292,597.454,0.586,2038.683327,0.006474,True,1,8685.385,4.728,2038.68332,1.0479,1.1367,12.5143
100614524,27,1.42,multi,10.810375,2213.292,4.08,0.7132,472.946,0.973,2045.928695,0.016759,True,1,2350.134,4.155,2045.904539,0.7349,1.4957,12.1048
1992266045,28,1.09,multi,3.306249,15693.835,5.16,,791.92,0.396,2063.261512,0.004969,True,1,17932.262,6.735,2063.25968,,,
53938271,28,1.64,multi,15.24,6159.77,5.16,0.9868,587.246,0.547,2067.45131,0.007704,True,1,8578.151,6.251,2067.443969,1.1645,1.2621,12.8649
257711889,29,1.72,multi,5.411567,2644.272,4.08,0.7202,367.39,0.62,2092.769657,0.008513,True,1,3338.93,4.499,2092.775845,0.8092,1.4097,12.5329
63940954,30,2.78,multi,15.5,8704.344,5.76,1.1082,433.387,0.332,2122.602449,0.002636,True,1,10593.645,7.602,2122.617052,1.2226,1.2211,12.1105
326194805,30,0.9,multi,16.16,2271.859,4.56,0.689,232.097,0.557,2120.992891,0.010751,True,1,2442.796,6.717,2120.991789,0.7145,1.4829,11.9341
25030847,30,1.06,multi,9.076327,3753.253,5.76,0.997,214.323,0.439,2124.122951,0.003642,True,1,4541.206,7.328,2124.116264,1.0967,1.6638,11.5448
251109616,31,1.54,multi,9.85431,4459.378,4.56,0.7302,367.727,0.443,2148.700394,0.005242,True,1,5208.001,5.237,2148.738268,0.7891,1.1199,12.2998
264626874,32,2.5,multi,6.251621,3250.748,4.56,1.6144,160.29,0.318,2177.8253,0.003062,True,1,3281.991,5.774,2177.817787,1.6221,2.8951,10.0672
365749863,32,1.66,multi,1.969767,3273.898,5.16,0.5598,177.192,0.44,2175.26282,0.004053,True,1,2708.017,5.348,2175.218865,0.5092,0.9838,12.4922
234721120,33,0.66,multi,4.043357,982.98,4.56,0.3447,201.737,1.939,2203.290455,0.174094,True,1,808.843,5.513,2203.337244,0.3127,1.0727,11.0696
34371411,33,0.7,multi,3.878596,7979.355,3.48,1.3053,378.939,0.341,2202.442281,0.001892,True,1,8910.664,4.36,2202.430479,1.3794,1.4476,11.0170
26586727,33,0.2,multi,2.667433,1503.636,2.28,1.1027,107.626,0.257,2202.198,0.003832,True,1,1764.888,2.753,2202.194803,1.1946,2.9233,9.2334
409011538,33,0.26,multi,13.286,6177.325,5.16,1.6299,367.676,0.363,2208.507134,0.002565,True,1,8242.943,6.213,2208.501692,1.8828,1.2237,9.7094
23730728,33,,multi,5.43,282.514,5.34,0.3704,121.553,1.028,2205.389962,0.020143,True,1,749.262,4.194,2205.431299,0.6032,2.1670,9.6525
31620576,34,0.53,multi,1.574307,1525.742,2.28,0.3011,210.86,0.466,2229.260125,0.007286,True,1,1926.927,3.291,2229.227454,0.3383,0.7307,11.6040
31521093,34,5.93,single,13.21,2815.446,4.08,1.0698,165.424,0.358,2229.868012,0.002388,True,1,3722.063,4.902,2229.845626,1.2301,1.9079,11.9749
262607758,34,0.74,single,17.38,3027.016,1.8,0.3244,453.284,0.375,2236.326335,0.00491,True,1,3988.731,2.758,2236.337355,0.3724,0.6015,12.1257
174662090,34,0.74,multi,2.493773,2576.909,2.88,0.7955,176.719,0.34,2229.484757,0.003779,True,1,2605.09,3.051,2229.485857,0.7999,1.4983,11.7726
110475889,34,0.19,multi,10.652459,552.819,6.36,0.5283,102.705,1.011,2236.411409,0.023496,True,1,638.093,6.562,2236.400919,0.5676,2.2842,9.1515
13537377,34,0.72,multi,3.085001,2299.48,2.88,0.4518,339.326,0.571,2231.784006,0.007754,True,1,2709.671,3.684,2231.783138,0.4904,0.9636,11.8851
106836816,34,0.51,multi,3.591988,1571.673,4.56,0.4332,120.493,0.595,2230.46964,0.029595,True,1,1114.998,5.65,2230.419493,0.3649,1.0743,11.2707
144272274,36,1.78,multi,14.88,8152.116,6.36,1.3772,320.125,0.478,2284.01741,0.002712,True,1,6245.682,6.853,2284.024179,1.2054,1.5615,12.5890
400083307,36,1.43,multi,8.585137,3471.56,6.36,0.8946,384.543,1.123,2285.945944,0.012509,True,1,4084.495,8.81,2285.91946,0.9704,1.3906,12.2272
147340930,36,0.65,multi,4.317789,8066.763,2.28,1.2491,523.7,0.32,2284.109445,0.005791,True,1,9412.199,3.402,2284.115192,1.3492,1.4297,10.9932
361957179,38,4.41,multi,13.389121,5200.962,6.84,1.3436,376.449,0.544,2334.49025,0.00437,True,1,6821.254,9.311,2334.486333,1.5387,1.8404,11.1152
262957667,39,0.72,multi,8.772376,5236.212,3.48,1.2127,431.323,0.413,2364.90593,0.004669,True,1,5790.381,4.807,2364.894999,1.2752,1.3668,11.7143
368940129,39,1.11,multi,19.04,6538.682,5.76,1.2369,398.737,0.391,2366.701555,0.003277,True,1,8155.032,6.549,2366.676379,1.3814,1.4288,11.7273
424431647,40,0.89,multi,7.529924,4098.873,5.16,1.1515,362.31,0.427,2391.670492,0.015447,True,1,5293.077,5.98,2391.682084,1.3086,1.7135,12.3381
20822703,41,1.95,multi,6.620908,4650.921,5.16,1.1641,518.761,0.663,2425.777672,0.010479,True,1,5191.392,6.32,2425.756572,1.2299,1.7013,12.8021
306349135,42,1.2,multi,7.38124,3081.659,5.76,1.0414,306.5,0.679,2449.675468,0.008916,True,1,3259.62,7.295,2449.683959,1.0710,1.9190,12.2345
408254853,42,1.8,multi,16.822,5320.336,2.28,0.7589,429.684,0.366,2451.009203,0.003793,True,1,6154.976,3.977,2450.977213,0.8163,1.0685,12.5431
335919075,42,2.32,multi,3.692091,5608.355,2.88,1.0355,425.602,0.413,2448.09409,0.005348,True,1,5276.597,4.255,2448.081303,1.0044,1.4210,12.5838
14607523,44,3.16,multi,8.845183,2589.772,5.76,1.162,184.811,0.564,2507.823891,0.004988,True,1,3220.43,7.781,2507.809659,1.2958,2.2811,11.5199
86898565,44,1.05,multi,6.512657,7390.126,4.08,1.6559,464.981,0.371,2505.307914,0.002988,True,1,7559.287,5.533,2505.284131,1.6747,1.7012,12.0529
114506409,44,1.17,multi,7.379434,3843.925,3.48,1.2474,252.142,0.346,2500.547995,0.002821,True,1,4052.706,4.036,2500.514787,1.2808,1.9501,11.2488
56889563,45,0.88,multi,7.402461,2273.198,4.56,0.7461,215.01,0.555,2528.789174,0.006893,True,1,2477.838,5.263,2528.786092,0.7789,1.4987,11.4283
380255458,46,0.8,multi,13.1,11422.955,3.48,1.12,743.99,0.326,2559.057427,0.002395,True,1,14288.542,4.28,2559.05101,1.2526,1.0170,12.0213
418184706,46,0.55,multi,18.45,5298.102,5.16,0.9827,239.541,0.379,2559.063307,0.002463,True,1,6212.255,6.671,2559.065268,1.0641,1.3834,10.7255
159093888,47,2.03,multi,4.218468,9628.375,2.88,0.9145,724.647,0.331,2583.215562,0.005047,True,1,11177.277,3.556,2583.214906,0.9854,0.9577,12.7695
165288302,48,0.7,multi,8.066612,7361.437,4.56,0.9959,384.846,0.353,2610.160009,0.002113,True,1,9083.222,5.914,2610.18874,1.1063,1.1933,11.7166
460357292,51,0.52,multi-transit,13.71,4689.148,1.8,0.5417,424.743,0.349,2702.72815,0.004098,True,1,4819.484,3.21,2702.730625,0.5492,0.8132,11.8215
188343397,51,2.93,multi-transit,14.55,703.997,4.08,0.4906,129.365,0.826,2700.954075,0.021671,True,1,763.111,4.673,2700.920412,0.5107,1.8892,10.4654
119733166,51,1.98,multi-transit,13.818,6661.552,4.08,1.0404,682.047,0.553,2700.495201,0.007294,True,1,7426.602,5.403,2700.498171,1.0985,1.2952,12.6143
188834322,53,0.27,multi-transit,10.933384,1046.766,6.36,0.5839,93.783,0.567,2753.342079,0.007812,True,1,1096.343,6.278,2753.316299,0.5976,1.8479,10.2106
76420649,53,0.22,multi-transit,4.9073,826.343,4.56,0.4278,130.158,0.69,2774.6841,0.051626,True,1,1147.8,7.106,2745.083077,0.5042,1.2615,9.8560
374535185,54,1.72,multi-transit,4.007993,5212.404,4.56,1.4138,513.125,0.479,2773.306266,0.007458,True,1,6302.448,5.517,2773.306425,1.5546,1.8964,12.0605
466314014,55,0.8,multi-transit,2.896647,5440.543,3.48,1.5492,280.547,0.335,2797.445571,0.002293,True,1,5554.478,4.217,2797.43718,1.5653,2.1366,11.5665
305983379,55,2.03,multi-transit,4.482439,9425.501,3.48,1.6627,600.616,0.302,2800.070262,0.002664,True,1,9542.305,4.11,2800.070766,1.6730,1.5885,11.9310
456697506,55,1.08,multi-transit,4.982521,2410.658,6.84,1.5315,262.689,0.59,2801.570548,0.008696,True,1,2979.678,8.473,2801.580407,1.7026,2.9264,12.1963
456862427,57,,multi-transit,24.11,2184.958,11.4,,117.269,0.494,2854.698441,0.003818,True,1,2482.319,12.128,2854.72054,,,
285175940,58,0.26,multi-transit,4.651384,1668.805,9.12,1.6019,150.055,0.594,2886.88909,0.00795,True,1,1589.135,10.233,2886.890225,1.5632,4.0310,10.5999
155351746,59,0.3,multi-transit,6.48796,2152.49,6.84,1.9124,159.016,0.514,2914.289541,0.005484,True,1,2035.84,8.133,2914.288435,1.8599,4.2374,10.8898
416277621,59,0.71,multi-transit,10.889017,4252.594,4.08,0.7431,316.857,0.535,2916.36224,0.004759,True,1,4814.557,5.77,2916.391994,0.7906,1.0330,11.5803


==> data/candidates_single.csv <==
tic_id,sector,RVerror,transit,depth,radius,period,depth_pred,duration_pred,final_radius,depth_pred_error,duration_pred_error,t0_pred,t0_pred_error,processed,nro_planet,stellar_radius,tess_mag
441460039,27,1.14,single,,,,2148.339,8.960,0.9388,171.303,0.623,2040.723644,0.009025,True,01,1.9091,11.5188
325017283,27,1.67,single,,,,5580.815,5.343,1.8109,374.453,0.456,2045.905183,0.008509,True,01,2.3755,11.9683
32486691,27,2.31,single,,,,7752.859,5.847,1.2802,617.587,0.477,2039.805626,0.005101,True,01,1.4258,12.6257
265466589,27,1.33,single,,,,6569.719,4.815,0.8451,410.911,0.401,2037.867166,0.003491,True,01,1.0287,12.6139
299746836,27,2.18,single,,,,4680.260,5.276,0.6060,380.989,0.474,2043.388014,0.006271,True,01,0.7393,11.7079
143355733,27,2.34,single,,,,9181.855,5.695,1.3781,512.445,0.377,2053.836684,0.003495,True,01,1.3818,12.1778
290596728,27,0.32,single,,,,3632.693,8.154,0.5826,173.062,0.481,2044.210432,0.003618,True,01,0.9483,10.2832
291009367,27,0.25,single,,,,1287.319,10.721,0.7245,102.335,0.803,2039.803030,0.009393,True,01,2.0716,9.9518
156068960,28,1.07,single,,,,9869.879,6.569,0.9213,592.172,0.377,2062.637902,0.003655,True,01,0.9529,12.5615
53849826,28,0.33,single,,,,3184.726,4.140,0.4384,223.420,0.397,2068.463799,0.004481,True,01,0.7770,10.8434
300164137,28,0.82,single,,,,2781.660,12.466,1.0256,168.054,0.733,2077.468077,0.007543,True,01,1.9651,11.7538
278991817,28,1.92,single,,,,3862.531,7.425,1.7583,315.988,0.628,2079.980720,0.007522,True,01,2.8462,12.3551
266643424,28,1.48,single,,,,1610.301,5.430,0.7585,97.577,0.372,2069.362656,0.003654,True,01,1.9421,9.2143
206508322,28,1.88,single,,,,5855.869,7.670,0.6898,469.966,0.811,2082.695442,0.008545,True,01,0.9113,12.5028
206436641,28,1.93,single,,,,3695.437,5.258,0.8725,345.357,0.566,2081.555457,0.009017,True,01,1.4535,11.9790
267000676,28,1.67,single,,,,5889.906,7.636,0.7957,320.272,0.440,2071.880700,0.003690,True,01,1.0618,12.4477
99673203,28,1.78,single,,,,6703.941,4.222,0.7602,485.290,0.326,2069.568480,0.003280,True,01,0.9514,12.4782
402324434,29,0.19,single,,,,909.440,3.631,0.5089,90.484,0.423,2097.402590,0.007959,True,01,1.7341,8.8193
229155120,29,0.54,single,,,,2467.048,3.325,0.5788,274.243,0.503,2105.818246,0.010866,True,01,1.1916,11.3866
398734374,30,1.02,single,1977.4011299435028,0.437,,2747.274,4.781,0.5146,225.981,0.391,2122.554579,0.005675,True,01,1.0013,11.6711
439491923,30,1.66,single,13559.322033898305,1.424,,10981.856,6.949,1.2817,524.240,0.387,2116.795678,0.002485,True,01,1.2554,12.8749
139470998,30,1.35,single,2868.617326448652,0.768,,2628.561,10.949,0.7353,313.400,0.535,2126.033126,0.009497,True,01,1.4698,9.9103
279727635,30,1.65,single,,,,6037.837,5.136,0.7940,474.817,0.428,2124.626932,0.004675,True,01,1.0469,12.4954
89185616,31,1.11,single,11764.70588235294,1.666,,10555.619,4.382,1.5777,573.501,0.333,2159.342771,0.007213,True,01,1.5769,12.7737
198009543,31,2.08,single,,,,5729.244,10.876,1.1169,317.413,0.612,2162.336456,0.005415,True,01,1.5163,12.9619
71344713,31,1.03,single,,,,3498.782,4.746,0.4628,236.471,0.343,2159.475233,0.003753,True,01,0.8019,12.3900
165219318,31,1.55,single,,,,7514.588,5.682,0.7370,391.360,0.321,2147.650151,0.002852,True,01,0.8725,12.4098
136888285,31,1.0,single,,,,3944.056,5.329,0.8312,356.443,0.500,2161.700514,0.006006,True,01,1.3543,12.2749
419959752,31,1.71,single,,,,3164.254,5.841,0.6496,150.210,0.345,2145.119310,0.002725,True,01,1.1866,11.1137
283607560,32,1.84,single,,,,816.241,5.360,0.8998,78.480,0.510,2184.251240,0.009293,True,01,3.2230,9.3579
139726266,32,0.16,single,,,,1304.562,5.021,0.2639,88.089,0.348,2180.836279,0.004786,True,01,0.7496,9.7244
332697924,32,0.48,single,,,,1418.289,7.035,0.4828,177.058,0.618,2178.215659,0.010751,True,01,1.3159,11.0034
279539750,32,0.43,single,,,,2746.532,3.681,0.5301,291.213,0.573,2179.979159,0.008335,True,01,1.0397,11.3929
234605163,33,1.83,single,,,,7493.867,8.806,1.0621,354.815,0.387,2209.517021,0.003492,True,01,1.2441,12.0356
271796731,33,0.22,single,,,,768.244,7.405,0.2959,86.771,0.577,2220.343693,0.010936,True,01,1.0909,10.0587
317132251,33,0.56,single,,,,4234.929,7.583,1.0223,229.026,0.305,2221.778410,0.003139,True,01,1.6099,9.9547
79682962,33,0.14,single,,,,722.486,8.850,0.2457,55.651,0.427,2219.354272,0.008028,True,01,0.9286,8.7189
96582891,34,1.15,single,,,,3270.189,4.960,1.6167,291.241,0.433,2232.562757,0.005186,True,01,2.7815,12.0415
382302456,34,0.42,single,,,,1551.395,13.487,0.5953,155.984,0.658,2234.374206,0.010545,True,01,1.5177,11.0627
141682338,34,3.05,single,,,,3436.748,5.948,0.8713,257.559,0.607,2247.953208,0.006141,True,01,1.5036,12.0466
141423461,35,1.98,single,13651.8771331058,1.948,,12800.007,9.251,1.8765,580.180,0.342,2277.441480,0.002874,True,01,1.6249,12.5673
150324787,35,0.33,single,1051.8934081346424,0.457,,746.622,12.279,0.3846,66.935,0.800,2260.777025,0.010147,True,01,1.4447,9.3798
237981801,35,,single,,,,5021.068,10.335,1.0961,274.486,0.502,2263.109046,0.004837,True,01,1.5434,12.1127
189341541,35,0.65,single,,,,777.466,7.460,0.5478,138.494,0.869,2274.117763,0.018855,True,01,2.0143,8.8853
203300076,35,1.47,single,,,,4835.683,4.922,1.2225,395.288,0.532,2273.300018,0.010383,True,01,1.6558,12.2757
20063861,35,0.18,single,,,,379.728,10.355,0.3305,61.714,1.064,2274.071051,0.022197,True,01,1.7386,8.9122
157226444,36,0.32,single,,,,1232.415,5.552,0.3060,177.842,0.699,2289.386500,0.014621,True,01,0.8939,11.3168
44926986,36,,single,,,,1076.638,3.633,0.4212,118.170,0.425,2303.904660,0.008735,True,01,1.1398,9.4929
38584656,36,0.38,single,,,,1347.459,7.097,0.5751,115.161,0.541,2287.470781,0.008575,True,01,1.6022,10.8120
152464302,36,1.02,single,,,,9136.323,8.285,1.4473,379.629,0.290,2284.840720,0.002646,True,01,1.5284,11.4041
275647095,37,0.73,single,12254.901960784313,1.392,,10298.385,8.501,1.2471,410.554,0.298,2315.517132,0.002431,True,01,1.1484,12.2380
454039549,37,0.5,single,4047.217537942664,1.366,,2515.561,9.354,1.0737,213.689,0.566,2310.677871,0.008161,True,01,2.1196,11.8342
438588300,37,0.49,single,3782.234957020057,0.849,,3039.367,9.272,0.7606,156.483,0.310,2309.165646,0.003196,True,01,1.4059,10.6481
107113048,37,1.34,single,10465.116279069767,1.038,,8227.105,7.511,0.9201,404.176,0.375,2312.944219,0.003437,True,01,1.0341,12.4371
185462181,38,0.6,single,5468.75,1.153,,4247.776,5.472,1.0154,328.072,0.387,2341.152496,0.004408,True,01,1.5763,11.2339
61529547,38,0.74,single,7022.471910112359,0.727,,6209.975,3.873,0.6835,418.361,0.348,2349.734858,0.003577,True,01,0.8775,11.6500
241550976,38,1.59,single,17187.5,1.318,,18365.715,5.806,1.3484,927.641,0.475,2339.444672,0.005632,True,01,0.9558,12.1665
23132387,38,2.72,single,7888.631090487239,1.53,,5424.810,7.231,1.2632,335.715,0.585,2338.364138,0.005044,True,01,1.6871,12.1971
230133616,40,2.88,single,5700.712589073634,1.863,,5702.668,9.196,1.8632,352.832,0.413,2396.130671,0.003564,True,01,2.5270,12.2006
155657159,40,1.21,single,2268.602540834846,0.731,,2064.644,8.270,0.6976,200.927,0.802,2408.811195,0.010043,True,01,1.5641,11.4498
284188366,41,1.67,single,4859.611231101512,1.336,,3455.151,7.334,1.1263,372.419,0.626,2435.602625,0.009228,True,01,1.9452,12.3288
158933249,41,0.87,single,4285.714285714286,,,2413.302,12.241,,151.923,0.689,2429.622506,0.008788,True,01,,
269130683,41,0.93,single,4054.054054054054,1.027,,4000.147,5.359,1.0116,245.402,0.388,2436.556313,0.004398,True,01,1.5466,10.7836
405413508,42,0.85,single,4089.97955010225,0.856,,3033.463,7.100,0.7370,247.601,0.524,2451.710729,0.007098,True,01,1.3648,12.0485
405375528,42,2.29,single,11650.485436893205,1.126,,8995.236,12.139,0.9893,505.589,0.752,2448.623943,0.014727,True,01,1.0723,12.9856
302461481,42,0.57,single,1319.1273465246068,0.854,,929.801,13.865,0.7174,74.489,0.674,2465.127030,0.012733,True,01,2.4161,10.5299
40001645,42,2.72,single,8049.53560371517,1.385,,6812.364,6.054,1.2735,484.339,0.555,2465.727585,0.005921,True,01,1.5744,12.5365
302500967,42,0.89,single,3750.0,0.941,,2278.833,12.257,0.7336,184.457,1.195,2464.201625,0.012232,True,01,1.5632,11.5258
248380299,42,1.53,single,5757.052389176742,0.724,,4664.600,12.130,0.6510,367.045,0.922,2470.333130,0.008005,True,01,0.9653,12.4629
347472067,42,1.97,single,9399.855386840203,0.88,,5632.985,5.265,0.6812,472.131,0.615,2465.632484,0.006397,True,01,0.9311,12.6399
401492856,42,1.4,single,15822.784810126584,1.313,,14728.517,7.698,1.2672,692.448,0.386,2467.854666,0.002776,True,01,1.0719,12.5160
365208001,42,1.04,single,3603.603603603603,0.767,,3316.030,6.765,0.7356,226.983,0.581,2465.410520,0.006570,True,01,1.3125,11.9257
425041820,42,0.63,single,5886.681383370125,0.921,,5414.750,12.284,0.8828,609.694,0.526,2450.405969,0.066221,True,01,1.2302,10.9473
336891168,43,0.81,single,4514.672686230248,0.877,,4046.659,6.475,0.8306,324.139,0.579,2488.172450,0.007937,True,01,1.3420,12.1800
82680046,43,0.97,single,5722.460658082976,1.168,,9315.379,6.407,1.4658,765.416,1.396,2483.820107,0.193780,True,01,1.4367,11.5850
139269145,44,2.03,single,0.0,0.0,,2338.789,14.536,,192.662,0.559,2507.034150,0.064482,True,01,,
437918254,44,1.17,single,4335.260115606936,0.938,,3470.082,12.236,0.8300,224.841,0.587,2507.719601,0.006365,True,01,1.3531,11.6385
290929398,45,3.72,single,5645.7304163726185,0.92,,5365.318,7.059,0.8971,386.949,0.459,2534.164952,0.005961,True,01,1.2590,12.6730
70678115,45,1.87,single,2552.105487026797,0.554,,2080.510,8.270,0.4999,161.221,0.640,2542.552250,0.008429,True,01,1.1154,11.3517
411101703,45,0.67,single,4796.663190823775,1.078,,4169.253,8.737,1.0027,223.587,0.543,2528.517867,0.004905,True,01,1.5486,11.3382
130714841,46,1.07,single,10650.887573964495,1.734,,10734.654,13.604,1.7408,606.874,0.477,2562.759238,0.004746,True,01,1.7271,12.4284
396950149,46,1.41,single,5491.990846681922,1.173,,3762.936,6.358,0.9712,307.381,0.637,2555.469045,0.007708,True,01,1.6205,12.1809
56815340,46,0.25,single,841.0428931875525,0.351,,969.789,5.020,0.3765,70.210,0.396,2569.383641,0.006008,True,01,1.2427,8.5634
275254699,46,0.96,single,4364.525139664805,0.938,,4061.247,10.287,0.9041,182.877,0.436,2573.577366,0.003984,True,01,1.4362,11.1075
160440301,47,1.73,single,6024.096385542169,1.104,,4402.754,11.962,0.9436,461.801,0.683,2592.029227,0.012231,True,01,1.4609,12.8750
243245841,48,1.12,single,4576.659038901602,1.138,,3911.151,5.665,1.0522,358.497,0.603,2628.396951,0.016291,True,01,1.7198,12.1946
459793183,48,0.24,single,3701.2113055181694,0.957,,3801.976,8.394,0.9704,166.778,0.384,2619.717910,0.002754,True,01,1.6170,10.0773
397483270,49,0.23,single,1323.918799646955,0.421,,1080.144,6.638,0.3805,77.698,0.417,2642.495499,0.006100,True,01,1.1883,9.6353
397553022,49,1.3,single,7507.507507507507,1.697,,6397.598,4.300,1.5663,430.380,0.396,2659.366814,0.003818,True,01,2.0117,12.2849
149568731,49,1.41,single,7831.32530120482,0.899,,6427.573,5.323,0.8142,441.669,0.375,2648.112655,0.004353,True,01,1.0399,12.4890
161686293,50,1.53,single,16666.666666666668,1.172,,13764.105,14.534,1.0653,606.331,0.294,2676.101613,0.004365,True,01,0.9307,12.5939
79275067,51,0.5,single,5673.758865248227,0.578,,4599.503,5.145,0.5202,254.600,0.368,2699.485304,0.003294,True,01,0.7843,11.6632
23680245,51,0.89,single,4439.959636730575,0.552,,3754.460,7.999,0.5079,179.565,0.386,2701.848905,0.004122,True,01,0.8466,11.2869
32287672,51,1.52,single,7022.471910112359,0.833,,6274.528,3.869,0.7872,406.207,0.334,2701.135403,0.003250,True,01,1.0029,11.6462
116379450,51,1.04,single,,,,1280.933,12.776,1.0504,171.924,1.084,2711.768108,0.015731,True,01,2.8737,10.8323
230387524,52,,single,2318.840579710145,0.972,,1719.815,5.034,0.8331,152.962,0.459,2723.278512,0.006559,True,01,1.9692,10.7037
23535912,53,0.6,single,3518.029903254178,0.976,,2476.402,6.780,0.8171,205.915,0.451,2753.493111,0.005093,True,01,1.6365,11.1482
248732695,55,1.12,single,7848.266841072596,1.651,,7472.090,8.179,1.6112,420.410,0.629,2814.924831,0.005174,True,01,1.9060,12.5512
15461011,55,0.25,single,1845.6375838926176,0.498,,1733.224,5.336,0.4820,108.695,0.360,2809.452443,0.004028,True,01,1.1748,9.3149
419708162,55,1.26,single,6968.641114982578,1.122,,6699.297,6.175,1.0986,353.538,0.395,2815.932623,0.004939,True,01,1.3473,11.8755
239627771,55,0.83,single,5545.286506469501,1.256,,3409.209,7.931,0.9798,198.755,0.409,2800.674553,0.006843,True,01,1.6441,11.1843
250252748,55,1.07,single,3095.9752321981427,0.913,,3599.158,5.467,0.9838,459.602,0.836,2816.744277,0.032629,True,01,1.6706,11.3545
195665214,55,0.18,single,640.8202499198975,0.275,,585.184,5.084,0.2628,76.050,0.602,2802.603188,0.012711,True,01,1.0881,9.2263
274858362,55,0.65,single,3861.003861003861,1.145,,3611.264,6.103,1.1059,200.542,0.340,2798.399356,0.003598,True,01,1.8404,11.5710
352805517,55,0.63,single,2522.068095838588,0.667,,2749.238,4.880,0.6962,281.784,0.573,2802.159916,0.010556,True,01,1.3533,11.5587
434119259,56,1.7,single,5565.862708719851,1.212,,4780.764,6.403,1.1167,326.279,0.489,2830.930206,0.005231,True,01,1.5795,11.9423
373876456,57,0.53,single,4761.904761904762,1.359,,4609.521,11.571,1.3276,186.932,0.355,2861.982968,0.003258,True,01,1.8994,10.9974
252997246,60,1.6,single,13333.333333333334,1.871,,11886.481,10.878,1.7670,415.573,0.217,2959.826687,0.002013,True,01,1.6648,11.3799


==> data/sensitivity_results.csv <==
show_test,test,level,level_unit,sigma_w_median_ppm,snr_median,mae_depth_ppm,mae_dur_h,dt_fail_pct
1,White noise,50,ppm,50,154,57.6,0.30,0.1
0,White noise,100,ppm,100,81,65.6,0.33,0.1
0,White noise,200,ppm,200,38,86.0,0.54,0.9
0,White noise,400,ppm,400,19,139.4,0.96,6.4
0,White noise,800,ppm,800,10,252.8,1.44,14.1
0,White noise,1200,ppm,1200,9,364.5,1.48,13.0
0,White noise,1500,ppm,1500,8,440.5,1.59,14.3
0,White noise,2000,ppm,2000,8,585.6,1.72,14.9
0,White noise,3000,ppm,3000,6,1129.3,2.02,16.3
1,Red noise,0,ppm,325,26,206.4,0.93,3.5
0,Red noise,20,ppm,319,29,202.0,0.91,5.2
0,Red noise,50,ppm,326,26,211.9,0.96,5.8
0,Red noise,100,ppm,342,25,238.1,1.01,7.5
0,Red noise,150,ppm,341,25,251.7,1.15,9.2
0,Red noise,200,ppm,313,25,268.4,1.22,13.1
1,Stellar var.,0,ppm,337,25,218.3,0.93,3.2
0,Stellar var.,100,ppm,327,26,209.2,0.93,5.8
0,Stellar var.,300,ppm,324,25,221.2,0.97,6.9
0,Stellar var.,500,ppm,337,25,249.6,1.04,9.3
0,Stellar var.,700,ppm,326,26,235.2,1.03,10.8
0,Stellar var.,1000,ppm,322,27,254.7,1.09,11.8
0,Stellar var.,1500,ppm,325,27,298.4,1.18,15.2
1,Epoch offset,0,h,315,24,226.2,0.97,3.7
0,Epoch offset,2,h,332,23,216.4,0.97,6.0
0,Epoch offset,6,h,309,26,222.7,0.94,6.0
0,Epoch offset,12,h,320,28,216.2,0.92,5.5
0,Epoch offset,24,h,343,26,217.1,0.93,5.9
0,Epoch offset,36,h,321,27,220.9,1.02,8.8
0,Epoch offset,40,h,326,24,239.6,1.02,9.4
1,Impact param.,0.10,,328,26,237.8,0.80,5.2
0,Impact param.,0.30,,345,26,250.7,0.85,5.5
0,Impact param.,0.50,,342,26,232.4,0.87,5.5
0,Impact param.,0.70,,322,27,222.3,0.85,5.8
0,Impact param.,0.85,,310,28,227.7,0.87,7.5
0,Impact param.,0.95,,347,25,253.8,1.15,9.7

==> single_transiters_draft_yesenia_helem_arxiv/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> single_transiters_draft_yesenia_helem_arxiv/data/candidates_multi_planet.csv <==
tic_id,sector,RVerror,transit,depth,radius,period,depth_pred,duration_pred,final_radius,depth_pred_error,duration_pred_error,t0_pred,t0_pred_error,processed,nro_planet
318706605,42,0.38,multiplanet,,,,1986.380,4.165,0.9133,199.447,0.481,2465.063074,0.008824,True,(a)
318706605,42,0.38,multiplanet,,,,2157.361,3.257,0.9518,209.792,0.336,2469.264661,0.004583,True,(b)
302377820,28,0.26,multiplanet,,,,1419.138,6.145,0.3749,124.059,0.606,2064.782859,0.008297,True,(a)
302377820,28,0.26,multiplanet,,,,1254.752,6.542,0.3525,119.698,0.840,2071.059474,0.038355,True,(b)
404736082,43,0.55,multiplanet,,,,2231.456,3.453,0.4153,194.789,0.451,2491.607039,0.007423,True,(a)
404736082,43,0.55,multiplanet,,,,1780.646,4.316,0.3710,251.406,0.549,2492.046329,0.015442,True,(b)
252939798,60,0.74,multiplanet,,,,9051.395,5.776,1.2242,459.273,0.360,2941.550167,0.002651,True,(a)
252939798,60,0.74,multiplanet,,,,5375.115,4.763,0.9434,340.415,0.418,2956.705668,0.003195,True,(b)


==> single_transiters_draft_yesenia_helem_arxiv/data/candidates_multi_transit.csv <==
tic_id,sector,RVerror,transit,period,depth_bls,duration_bls,final_radius_bls,depth_pred_error,duration_pred_error,t0_bls,t0_pred_error,processed,nro_planet,depth_pred,duration_pred,t0_pred,final_radius,stellar_radius,tess_mag
129532864,27,,multi,15.662,506.654,5.76,0.3512,93.66,1.278,2037.913985,0.045517,True,1,437.036,6.056,2037.919362,0.3261,1.5357,8.9313
290326278,27,1.21,multi,7.255276,2725.321,4.56,0.9201,196.45,0.377,2036.994176,0.003904,True,1,3209.348,5.786,2036.991064,0.9984,1.7698,12.1800
387294453,27,3.02,multi,15.5,8378.885,2.88,1.0292,597.454,0.586,2038.683327,0.006474,True,1,8685.385,4.728,2038.68332,1.0479,1.1367,12.5143
100614524,27,1.42,multi,10.810375,2213.292,4.08,0.7132,472.946,0.973,2045.928695,0.016759,True,1,2350.134,4.155,2045.904539,0.7349,1.4957,12.1048
1992266045,28,1.09,multi,3.306249,15693.835,5.16,,791.92,0.396,2063.261512,0.004969,True,1,17932.262,6.735,2063.25968,,,
53938271,28,1.64,multi,15.24,6159.77,5.16,0.9868,587.246,0.547,2067.45131,0.007704,True,1,8578.151,6.251,2067.443969,1.1645,1.2621,12.8649
257711889,29,1.72,multi,5.411567,2644.272,4.08,0.7202,367.39,0.62,2092.769657,0.008513,True,1,3338.93,4.499,2092.775845,0.8092,1.4097,12.5329
63940954,30,2.78,multi,15.5,8704.344,5.76,1.1082,433.387,0.332,2122.602449,0.002636,True,1,10593.645,7.602,2122.617052,1.2226,1.2211,12.1105
326194805,30,0.9,multi,16.16,2271.859,4.56,0.689,232.097,0.557,2120.992891,0.010751,True,1,2442.796,6.717,2120.991789,0.7145,1.4829,11.9341
25030847,30,1.06,multi,9.076327,3753.253,5.76,0.997,214.323,0.439,2124.122951,0.003642,True,1,4541.206,7.328,2124.116264,1.0967,1.6638,11.5448
251109616,31,1.54,multi,9.85431,4459.378,4.56,0.7302,367.727,0.443,2148.700394,0.005242,True,1,5208.001,5.237,2148.738268,0.7891,1.1199,12.2998
264626874,32,2.5,multi,6.251621,3250.748,4.56,1.6144,160.29,0.318,2177.8253,0.003062,True,1,3281.991,5.774,2177.817787,1.6221,2.8951,10.0672
365749863,32,1.66,multi,1.969767,3273.898,5.16,0.5598,177.192,0.44,2175.26282,0.004053,True,1,2708.017,5.348,2175.218865,0.5092,0.9838,12.4922
234721120,33,0.66,multi,4.043357,982.98,4.56,0.3447,201.737,1.939,2203.290455,0.174094,True,1,808.843,5.513,2203.337244,0.3127,1.0727,11.0696
34371411,33,0.7,multi,3.878596,7979.355,3.48,1.3053,378.939,0.341,2202.442281,0.001892,True,1,8910.664,4.36,2202.430479,1.3794,1.4476,11.0170
26586727,33,0.2,multi,2.667433,1503.636,2.28,1.1027,107.626,0.257,2202.198,0.003832,True,1,1764.888,2.753,2202.194803,1.1946,2.9233,9.2334
409011538,33,0.26,multi,13.286,6177.325,5.16,1.6299,367.676,0.363,2208.507134,0.002565,True,1,8242.943,6.213,2208.501692,1.8828,1.2237,9.7094
23730728,33,,multi,5.43,282.514,5.34,0.3704,121.553,1.028,2205.389962,0.020143,True,1,749.262,4.194,2205.431299,0.6032,2.1670,9.6525
31620576,34,0.53,multi,1.574307,1525.742,2.28,0.3011,210.86,0.466,2229.260125,0.007286,True,1,1926.927,3.291,2229.227454,0.3383,0.7307,11.6040
31521093,34,5.93,single,13.21,2815.446,4.08,1.0698,165.424,0.358,2229.868012,0.002388,True,1,3722.063,4.902,2229.845626,1.2301,1.9079,11.9749
262607758,34,0.74,single,17.38,3027.016,1.8,0.3244,453.284,0.375,2236.326335,0.00491,True,1,3988.731,2.758,2236.337355,0.3724,0.6015,12.1257
174662090,34,0.74,multi,2.493773,2576.909,2.88,0.7955,176.719,0.34,2229.484757,0.003779,True,1,2605.09,3.051,2229.485857,0.7999,1.4983,11.7726
110475889,34,0.19,multi,10.652459,552.819,6.36,0.5283,102.705,1.011,2236.411409,0.023496,True,1,638.093,6.562,2236.400919,0.5676,2.2842,9.1515
13537377,34,0.72,multi,3.085001,2299.48,2.88,0.4518,339.326,0.571,2231.784006,0.007754,True,1,2709.671,3.684,2231.783138,0.4904,0.9636,11.8851
106836816,34,0.51,multi,3.591988,1571.673,4.56,0.4332,120.493,0.595,2230.46964,0.029595,True,1,1114.998,5.65,2230.419493,0.3649,1.0743,11.2707
144272274,36,1.78,multi,14.88,8152.116,6.36,1.3772,320.125,0.478,2284.01741,0.002712,True,1,6245.682,6.853,2284.024179,1.2054,1.5615,12.5890
400083307,36,1.43,multi,8.585137,3471.56,6.36,0.8946,384.543,1.123,2285.945944,0.012509,True,1,4084.495,8.81,2285.91946,0.9704,1.3906,12.2272
147340930,36,0.65,multi,4.317789,8066.763,2.28,1.2491,523.7,0.32,2284.109445,0.005791,True,1,9412.199,3.402,2284.115192,1.3492,1.4297,10.9932
361957179,38,4.41,multi,13.389121,5200.962,6.84,1.3436,376.449,0.544,2334.49025,0.00437,True,1,6821.254,9.311,2334.486333,1.5387,1.8404,11.1152
262957667,39,0.72,multi,8.772376,5236.212,3.48,1.2127,431.323,0.413,2364.90593,0.004669,True,1,5790.381,4.807,2364.894999,1.2752,1.3668,11.7143
368940129,39,1.11,multi,19.04,6538.682,5.76,1.2369,398.737,0.391,2366.701555,0.003277,True,1,8155.032,6.549,2366.676379,1.3814,1.4288,11.7273
424431647,40,0.89,multi,7.529924,4098.873,5.16,1.1515,362.31,0.427,2391.670492,0.015447,True,1,5293.077,5.98,2391.682084,1.3086,1.7135,12.3381
20822703,41,1.95,multi,6.620908,4650.921,5.16,1.1641,518.761,0.663,2425.777672,0.010479,True,1,5191.392,6.32,2425.756572,1.2299,1.7013,12.8021
306349135,42,1.2,multi,7.38124,3081.659,5.76,1.0414,306.5,0.679,2449.675468,0.008916,True,1,3259.62,7.295,2449.683959,1.0710,1.9190,12.2345
408254853,42,1.8,multi,16.822,5320.336,2.28,0.7589,429.684,0.366,2451.009203,0.003793,True,1,6154.976,3.977,2450.977213,0.8163,1.0685,12.5431
335919075,42,2.32,multi,3.692091,5608.355,2.88,1.0355,425.602,0.413,2448.09409,0.005348,True,1,5276.597,4.255,2448.081303,1.0044,1.4210,12.5838
14607523,44,3.16,multi,8.845183,2589.772,5.76,1.162,184.811,0.564,2507.823891,0.004988,True,1,3220.43,7.781,2507.809659,1.2958,2.2811,11.5199
86898565,44,1.05,multi,6.512657,7390.126,4.08,1.6559,464.981,0.371,2505.307914,0.002988,True,1,7559.287,5.533,2505.284131,1.6747,1.7012,12.0529
114506409,44,1.17,multi,7.379434,3843.925,3.48,1.2474,252.142,0.346,2500.547995,0.002821,True,1,4052.706,4.036,2500.514787,1.2808,1.9501,11.2488
56889563,45,0.88,multi,7.402461,2273.198,4.56,0.7461,215.01,0.555,2528.789174,0.006893,True,1,2477.838,5.263,2528.786092,0.7789,1.4987,11.4283
380255458,46,0.8,multi,13.1,11422.955,3.48,1.12,743.99,0.326,2559.057427,0.002395,True,1,14288.542,4.28,2559.05101,1.2526,1.0170,12.0213
418184706,46,0.55,multi,18.45,5298.102,5.16,0.9827,239.541,0.379,2559.063307,0.002463,True,1,6212.255,6.671,2559.065268,1.0641,1.3834,10.7255
159093888,47,2.03,multi,4.218468,9628.375,2.88,0.9145,724.647,0.331,2583.215562,0.005047,True,1,11177.277,3.556,2583.214906,0.9854,0.9577,12.7695
165288302,48,0.7,multi,8.066612,7361.437,4.56,0.9959,384.846,0.353,2610.160009,0.002113,True,1,9083.222,5.914,2610.18874,1.1063,1.1933,11.7166
460357292,51,0.52,multi-transit,13.71,4689.148,1.8,0.5417,424.743,0.349,2702.72815,0.004098,True,1,4819.484,3.21,2702.730625,0.5492,0.8132,11.8215
188343397,51,2.93,multi-transit,14.55,703.997,4.08,0.4906,129.365,0.826,2700.954075,0.021671,True,1,763.111,4.673,2700.920412,0.5107,1.8892,10.4654
119733166,51,1.98,multi-transit,13.818,6661.552,4.08,1.0404,682.047,0.553,2700.495201,0.007294,True,1,7426.602,5.403,2700.498171,1.0985,1.2952,12.6143
188834322,53,0.27,multi-transit,10.933384,1046.766,6.36,0.5839,93.783,0.567,2753.342079,0.007812,True,1,1096.343,6.278,2753.316299,0.5976,1.8479,10.2106
76420649,53,0.22,multi-transit,4.9073,826.343,4.56,0.4278,130.158,0.69,2774.6841,0.051626,True,1,1147.8,7.106,2745.083077,0.5042,1.2615,9.8560
374535185,54,1.72,multi-transit,4.007993,5212.404,4.56,1.4138,513.125,0.479,2773.306266,0.007458,True,1,6302.448,5.517,2773.306425,1.5546,1.8964,12.0605
466314014,55,0.8,multi-transit,2.896647,5440.543,3.48,1.5492,280.547,0.335,2797.445571,0.002293,True,1,5554.478,4.217,2797.43718,1.5653,2.1366,11.5665
305983379,55,2.03,multi-transit,4.482439,9425.501,3.48,1.6627,600.616,0.302,2800.070262,0.002664,True,1,9542.305,4.11,2800.070766,1.6730,1.5885,11.9310
456697506,55,1.08,multi-transit,4.982521,2410.658,6.84,1.5315,262.689,0.59,2801.570548,0.008696,True,1,2979.678,8.473,2801.580407,1.7026,2.9264,12.1963
456862427,57,,multi-transit,24.11,2184.958,11.4,,117.269,0.494,2854.698441,0.003818,True,1,2482.319,12.128,2854.72054,,,
285175940,58,0.26,multi-transit,4.651384,1668.805,9.12,1.6019,150.055,0.594,2886.88909,0.00795,True,1,1589.135,10.233,2886.890225,1.5632,4.0310,10.5999
155351746,59,0.3,multi-transit,6.48796,2152.49,6.84,1.9124,159.016,0.514,2914.289541,0.005484,True,1,2035.84,8.133,2914.288435,1.8599,4.2374,10.8898
416277621,59,0.71,multi-transit,10.889017,4252.594,4.08,0.7431,316.857,0.535,2916.36224,0.004759,True,1,4814.557,5.77,2916.391994,0.7906,1.0330,11.5803


==> single_transiters_draft_yesenia_helem_arxiv/data/candidates_single.csv <==
tic_id,sector,RVerror,transit,depth,radius,period,depth_pred,duration_pred,final_radius,depth_pred_error,duration_pred_error,t0_pred,t0_pred_error,processed,nro_planet,stellar_radius,tess_mag
441460039,27,1.14,single,,,,2148.339,8.960,0.9388,171.303,0.623,2040.723644,0.009025,True,01,1.9091,11.5188
325017283,27,1.67,single,,,,5580.815,5.343,1.8109,374.453,0.456,2045.905183,0.008509,True,01,2.3755,11.9683
32486691,27,2.31,single,,,,7752.859,5.847,1.2802,617.587,0.477,2039.805626,0.005101,True,01,1.4258,12.6257
265466589,27,1.33,single,,,,6569.719,4.815,0.8451,410.911,0.401,2037.867166,0.003491,True,01,1.0287,12.6139
299746836,27,2.18,single,,,,4680.260,5.276,0.6060,380.989,0.474,2043.388014,0.006271,True,01,0.7393,11.7079
143355733,27,2.34,single,,,,9181.855,5.695,1.3781,512.445,0.377,2053.836684,0.003495,True,01,1.3818,12.1778
290596728,27,0.32,single,,,,3632.693,8.154,0.5826,173.062,0.481,2044.210432,0.003618,True,01,0.9483,10.2832
291009367,27,0.25,single,,,,1287.319,10.721,0.7245,102.335,0.803,2039.803030,0.009393,True,01,2.0716,9.9518
156068960,28,1.07,single,,,,9869.879,6.569,0.9213,592.172,0.377,2062.637902,0.003655,True,01,0.9529,12.5615
53849826,28,0.33,single,,,,3184.726,4.140,0.4384,223.420,0.397,2068.463799,0.004481,True,01,0.7770,10.8434
300164137,28,0.82,single,,,,2781.660,12.466,1.0256,168.054,0.733,2077.468077,0.007543,True,01,1.9651,11.7538
278991817,28,1.92,single,,,,3862.531,7.425,1.7583,315.988,0.628,2079.980720,0.007522,True,01,2.8462,12.3551
266643424,28,1.48,single,,,,1610.301,5.430,0.7585,97.577,0.372,2069.362656,0.003654,True,01,1.9421,9.2143
206508322,28,1.88,single,,,,5855.869,7.670,0.6898,469.966,0.811,2082.695442,0.008545,True,01,0.9113,12.5028
206436641,28,1.93,single,,,,3695.437,5.258,0.8725,345.357,0.566,2081.555457,0.009017,True,01,1.4535,11.9790
267000676,28,1.67,single,,,,5889.906,7.636,0.7957,320.272,0.440,2071.880700,0.003690,True,01,1.0618,12.4477
99673203,28,1.78,single,,,,6703.941,4.222,0.7602,485.290,0.326,2069.568480,0.003280,True,01,0.9514,12.4782
402324434,29,0.19,single,,,,909.440,3.631,0.5089,90.484,0.423,2097.402590,0.007959,True,01,1.7341,8.8193
229155120,29,0.54,single,,,,2467.048,3.325,0.5788,274.243,0.503,2105.818246,0.010866,True,01,1.1916,11.3866
398734374,30,1.02,single,1977.4011299435028,0.437,,2747.274,4.781,0.5146,225.981,0.391,2122.554579,0.005675,True,01,1.0013,11.6711
439491923,30,1.66,single,13559.322033898305,1.424,,10981.856,6.949,1.2817,524.240,0.387,2116.795678,0.002485,True,01,1.2554,12.8749
139470998,30,1.35,single,2868.617326448652,0.768,,2628.561,10.949,0.7353,313.400,0.535,2126.033126,0.009497,True,01,1.4698,9.9103
279727635,30,1.65,single,,,,6037.837,5.136,0.7940,474.817,0.428,2124.626932,0.004675,True,01,1.0469,12.4954
89185616,31,1.11,single,11764.70588235294,1.666,,10555.619,4.382,1.5777,573.501,0.333,2159.342771,0.007213,True,01,1.5769,12.7737
198009543,31,2.08,single,,,,5729.244,10.876,1.1169,317.413,0.612,2162.336456,0.005415,True,01,1.5163,12.9619
71344713,31,1.03,single,,,,3498.782,4.746,0.4628,236.471,0.343,2159.475233,0.003753,True,01,0.8019,12.3900
165219318,31,1.55,single,,,,7514.588,5.682,0.7370,391.360,0.321,2147.650151,0.002852,True,01,0.8725,12.4098
136888285,31,1.0,single,,,,3944.056,5.329,0.8312,356.443,0.500,2161.700514,0.006006,True,01,1.3543,12.2749
419959752,31,1.71,single,,,,3164.254,5.841,0.6496,150.210,0.345,2145.119310,0.002725,True,01,1.1866,11.1137
283607560,32,1.84,single,,,,816.241,5.360,0.8998,78.480,0.510,2184.251240,0.009293,True,01,3.2230,9.3579
139726266,32,0.16,single,,,,1304.562,5.021,0.2639,88.089,0.348,2180.836279,0.004786,True,01,0.7496,9.7244
332697924,32,0.48,single,,,,1418.289,7.035,0.4828,177.058,0.618,2178.215659,0.010751,True,01,1.3159,11.0034
279539750,32,0.43,single,,,,2746.532,3.681,0.5301,291.213,0.573,2179.979159,0.008335,True,01,1.0397,11.3929
234605163,33,1.83,single,,,,7493.867,8.806,1.0621,354.815,0.387,2209.517021,0.003492,True,01,1.2441,12.0356
271796731,33,0.22,single,,,,768.244,7.405,0.2959,86.771,0.577,2220.343693,0.010936,True,01,1.0909,10.0587
317132251,33,0.56,single,,,,4234.929,7.583,1.0223,229.026,0.305,2221.778410,0.003139,True,01,1.6099,9.9547
79682962,33,0.14,single,,,,722.486,8.850,0.2457,55.651,0.427,2219.354272,0.008028,True,01,0.9286,8.7189
96582891,34,1.15,single,,,,3270.189,4.960,1.6167,291.241,0.433,2232.562757,0.005186,True,01,2.7815,12.0415
382302456,34,0.42,single,,,,1551.395,13.487,0.5953,155.984,0.658,2234.374206,0.010545,True,01,1.5177,11.0627
141682338,34,3.05,single,,,,3436.748,5.948,0.8713,257.559,0.607,2247.953208,0.006141,True,01,1.5036,12.0466
141423461,35,1.98,single,13651.8771331058,1.948,,12800.007,9.251,1.8765,580.180,0.342,2277.441480,0.002874,True,01,1.6249,12.5673
150324787,35,0.33,single,1051.8934081346424,0.457,,746.622,12.279,0.3846,66.935,0.800,2260.777025,0.010147,True,01,1.4447,9.3798
237981801,35,,single,,,,5021.068,10.335,1.0961,274.486,0.502,2263.109046,0.004837,True,01,1.5434,12.1127
189341541,35,0.65,single,,,,777.466,7.460,0.5478,138.494,0.869,2274.117763,0.018855,True,01,2.0143,8.8853
203300076,35,1.47,single,,,,4835.683,4.922,1.2225,395.288,0.532,2273.300018,0.010383,True,01,1.6558,12.2757
20063861,35,0.18,single,,,,379.728,10.355,0.3305,61.714,1.064,2274.071051,0.022197,True,01,1.7386,8.9122
157226444,36,0.32,single,,,,1232.415,5.552,0.3060,177.842,0.699,2289.386500,0.014621,True,01,0.8939,11.3168
44926986,36,,single,,,,1076.638,3.633,0.4212,118.170,0.425,2303.904660,0.008735,True,01,1.1398,9.4929
38584656,36,0.38,single,,,,1347.459,7.097,0.5751,115.161,0.541,2287.470781,0.008575,True,01,1.6022,10.8120
152464302,36,1.02,single,,,,9136.323,8.285,1.4473,379.629,0.290,2284.840720,0.002646,True,01,1.5284,11.4041
275647095,37,0.73,single,12254.901960784313,1.392,,10298.385,8.501,1.2471,410.554,0.298,2315.517132,0.002431,True,01,1.1484,12.2380
454039549,37,0.5,single,4047.217537942664,1.366,,2515.561,9.354,1.0737,213.689,0.566,2310.677871,0.008161,True,01,2.1196,11.8342
438588300,37,0.49,single,3782.234957020057,0.849,,3039.367,9.272,0.7606,156.483,0.310,2309.165646,0.003196,True,01,1.4059,10.6481
107113048,37,1.34,single,10465.116279069767,1.038,,8227.105,7.511,0.9201,404.176,0.375,2312.944219,0.003437,True,01,1.0341,12.4371
185462181,38,0.6,single,5468.75,1.153,,4247.776,5.472,1.0154,328.072,0.387,2341.152496,0.004408,True,01,1.5763,11.2339
61529547,38,0.74,single,7022.471910112359,0.727,,6209.975,3.873,0.6835,418.361,0.348,2349.734858,0.003577,True,01,0.8775,11.6500
241550976,38,1.59,single,17187.5,1.318,,18365.715,5.806,1.3484,927.641,0.475,2339.444672,0.005632,True,01,0.9558,12.1665
23132387,38,2.72,single,7888.631090487239,1.53,,5424.810,7.231,1.2632,335.715,0.585,2338.364138,0.005044,True,01,1.6871,12.1971
230133616,40,2.88,single,5700.712589073634,1.863,,5702.668,9.196,1.8632,352.832,0.413,2396.130671,0.003564,True,01,2.5270,12.2006
155657159,40,1.21,single,2268.602540834846,0.731,,2064.644,8.270,0.6976,200.927,0.802,2408.811195,0.010043,True,01,1.5641,11.4498
284188366,41,1.67,single,4859.611231101512,1.336,,3455.151,7.334,1.1263,372.419,0.626,2435.602625,0.009228,True,01,1.9452,12.3288
158933249,41,0.87,single,4285.714285714286,,,2413.302,12.241,,151.923,0.689,2429.622506,0.008788,True,01,,
269130683,41,0.93,single,4054.054054054054,1.027,,4000.147,5.359,1.0116,245.402,0.388,2436.556313,0.004398,True,01,1.5466,10.7836
405413508,42,0.85,single,4089.97955010225,0.856,,3033.463,7.100,0.7370,247.601,0.524,2451.710729,0.007098,True,01,1.3648,12.0485
405375528,42,2.29,single,11650.485436893205,1.126,,8995.236,12.139,0.9893,505.589,0.752,2448.623943,0.014727,True,01,1.0723,12.9856
302461481,42,0.57,single,1319.1273465246068,0.854,,929.801,13.865,0.7174,74.489,0.674,2465.127030,0.012733,True,01,2.4161,10.5299
40001645,42,2.72,single,8049.53560371517,1.385,,6812.364,6.054,1.2735,484.339,0.555,2465.727585,0.005921,True,01,1.5744,12.5365
302500967,42,0.89,single,3750.0,0.941,,2278.833,12.257,0.7336,184.457,1.195,2464.201625,0.012232,True,01,1.5632,11.5258
248380299,42,1.53,single,5757.052389176742,0.724,,4664.600,12.130,0.6510,367.045,0.922,2470.333130,0.008005,True,01,0.9653,12.4629
347472067,42,1.97,single,9399.855386840203,0.88,,5632.985,5.265,0.6812,472.131,0.615,2465.632484,0.006397,True,01,0.9311,12.6399
401492856,42,1.4,single,15822.784810126584,1.313,,14728.517,7.698,1.2672,692.448,0.386,2467.854666,0.002776,True,01,1.0719,12.5160
365208001,42,1.04,single,3603.603603603603,0.767,,3316.030,6.765,0.7356,226.983,0.581,2465.410520,0.006570,True,01,1.3125,11.9257
425041820,42,0.63,single,5886.681383370125,0.921,,5414.750,12.284,0.8828,609.694,0.526,2450.405969,0.066221,True,01,1.2302,10.9473
336891168,43,0.81,single,4514.672686230248,0.877,,4046.659,6.475,0.8306,324.139,0.579,2488.172450,0.007937,True,01,1.3420,12.1800
82680046,43,0.97,single,5722.460658082976,1.168,,9315.379,6.407,1.4658,765.416,1.396,2483.820107,0.193780,True,01,1.4367,11.5850
139269145,44,2.03,single,0.0,0.0,,2338.789,14.536,,192.662,0.559,2507.034150,0.064482,True,01,,
437918254,44,1.17,single,4335.260115606936,0.938,,3470.082,12.236,0.8300,224.841,0.587,2507.719601,0.006365,True,01,1.3531,11.6385
290929398,45,3.72,single,5645.7304163726185,0.92,,5365.318,7.059,0.8971,386.949,0.459,2534.164952,0.005961,True,01,1.2590,12.6730
70678115,45,1.87,single,2552.105487026797,0.554,,2080.510,8.270,0.4999,161.221,0.640,2542.552250,0.008429,True,01,1.1154,11.3517
411101703,45,0.67,single,4796.663190823775,1.078,,4169.253,8.737,1.0027,223.587,0.543,2528.517867,0.004905,True,01,1.5486,11.3382
130714841,46,1.07,single,10650.887573964495,1.734,,10734.654,13.604,1.7408,606.874,0.477,2562.759238,0.004746,True,01,1.7271,12.4284
396950149,46,1.41,single,5491.990846681922,1.173,,3762.936,6.358,0.9712,307.381,0.637,2555.469045,0.007708,True,01,1.6205,12.1809
56815340,46,0.25,single,841.0428931875525,0.351,,969.789,5.020,0.3765,70.210,0.396,2569.383641,0.006008,True,01,1.2427,8.5634
275254699,46,0.96,single,4364.525139664805,0.938,,4061.247,10.287,0.9041,182.877,0.436,2573.577366,0.003984,True,01,1.4362,11.1075
160440301,47,1.73,single,6024.096385542169,1.104,,4402.754,11.962,0.9436,461.801,0.683,2592.029227,0.012231,True,01,1.4609,12.8750
243245841,48,1.12,single,4576.659038901602,1.138,,3911.151,5.665,1.0522,358.497,0.603,2628.396951,0.016291,True,01,1.7198,12.1946
459793183,48,0.24,single,3701.2113055181694,0.957,,3801.976,8.394,0.9704,166.778,0.384,2619.717910,0.002754,True,01,1.6170,10.0773
397483270,49,0.23,single,1323.918799646955,0.421,,1080.144,6.638,0.3805,77.698,0.417,2642.495499,0.006100,True,01,1.1883,9.6353
397553022,49,1.3,single,7507.507507507507,1.697,,6397.598,4.300,1.5663,430.380,0.396,2659.366814,0.003818,True,01,2.0117,12.2849
149568731,49,1.41,single,7831.32530120482,0.899,,6427.573,5.323,0.8142,441.669,0.375,2648.112655,0.004353,True,01,1.0399,12.4890
161686293,50,1.53,single,16666.666666666668,1.172,,13764.105,14.534,1.0653,606.331,0.294,2676.101613,0.004365,True,01,0.9307,12.5939
79275067,51,0.5,single,5673.758865248227,0.578,,4599.503,5.145,0.5202,254.600,0.368,2699.485304,0.003294,True,01,0.7843,11.6632
23680245,51,0.89,single,4439.959636730575,0.552,,3754.460,7.999,0.5079,179.565,0.386,2701.848905,0.004122,True,01,0.8466,11.2869
32287672,51,1.52,single,7022.471910112359,0.833,,6274.528,3.869,0.7872,406.207,0.334,2701.135403,0.003250,True,01,1.0029,11.6462
116379450,51,1.04,single,,,,1280.933,12.776,1.0504,171.924,1.084,2711.768108,0.015731,True,01,2.8737,10.8323
230387524,52,,single,2318.840579710145,0.972,,1719.815,5.034,0.8331,152.962,0.459,2723.278512,0.006559,True,01,1.9692,10.7037
23535912,53,0.6,single,3518.029903254178,0.976,,2476.402,6.780,0.8171,205.915,0.451,2753.493111,0.005093,True,01,1.6365,11.1482
248732695,55,1.12,single,7848.266841072596,1.651,,7472.090,8.179,1.6112,420.410,0.629,2814.924831,0.005174,True,01,1.9060,12.5512
15461011,55,0.25,single,1845.6375838926176,0.498,,1733.224,5.336,0.4820,108.695,0.360,2809.452443,0.004028,True,01,1.1748,9.3149
419708162,55,1.26,single,6968.641114982578,1.122,,6699.297,6.175,1.0986,353.538,0.395,2815.932623,0.004939,True,01,1.3473,11.8755
239627771,55,0.83,single,5545.286506469501,1.256,,3409.209,7.931,0.9798,198.755,0.409,2800.674553,0.006843,True,01,1.6441,11.1843
250252748,55,1.07,single,3095.9752321981427,0.913,,3599.158,5.467,0.9838,459.602,0.836,2816.744277,0.032629,True,01,1.6706,11.3545
195665214,55,0.18,single,640.8202499198975,0.275,,585.184,5.084,0.2628,76.050,0.602,2802.603188,0.012711,True,01,1.0881,9.2263
274858362,55,0.65,single,3861.003861003861,1.145,,3611.264,6.103,1.1059,200.542,0.340,2798.399356,0.003598,True,01,1.8404,11.5710
352805517,55,0.63,single,2522.068095838588,0.667,,2749.238,4.880,0.6962,281.784,0.573,2802.159916,0.010556,True,01,1.3533,11.5587
434119259,56,1.7,single,5565.862708719851,1.212,,4780.764,6.403,1.1167,326.279,0.489,2830.930206,0.005231,True,01,1.5795,11.9423
373876456,57,0.53,single,4761.904761904762,1.359,,4609.521,11.571,1.3276,186.932,0.355,2861.982968,0.003258,True,01,1.8994,10.9974
252997246,60,1.6,single,13333.333333333334,1.871,,11886.481,10.878,1.7670,415.573,0.217,2959.826687,0.002013,True,01,1.6648,11.3799


==> single_transiters_draft_yesenia_helem_arxiv/data/sensitivity_results.csv <==
show_test,test,level,level_unit,sigma_w_median_ppm,snr_median,mae_depth_ppm,mae_dur_h,dt_fail_pct
1,White noise,50,ppm,50,154,57.6,0.30,0.1
0,White noise,100,ppm,100,81,65.6,0.33,0.1
0,White noise,200,ppm,200,38,86.0,0.54,0.9
0,White noise,400,ppm,400,19,139.4,0.96,6.4
0,White noise,800,ppm,800,10,252.8,1.44,14.1
0,White noise,1200,ppm,1200,9,364.5,1.48,13.0
0,White noise,1500,ppm,1500,8,440.5,1.59,14.3
0,White noise,2000,ppm,2000,8,585.6,1.72,14.9
0,White noise,3000,ppm,3000,6,1129.3,2.02,16.3
1,Red noise,0,ppm,325,26,206.4,0.93,3.5
0,Red noise,20,ppm,319,29,202.0,0.91,5.2
0,Red noise,50,ppm,326,26,211.9,0.96,5.8
0,Red noise,100,ppm,342,25,238.1,1.01,7.5
0,Red noise,150,ppm,341,25,251.7,1.15,9.2
0,Red noise,200,ppm,313,25,268.4,1.22,13.1
1,Stellar var.,0,ppm,337,25,218.3,0.93,3.2
0,Stellar var.,100,ppm,327,26,209.2,0.93,5.8
0,Stellar var.,300,ppm,324,25,221.2,0.97,6.9
0,Stellar var.,500,ppm,337,25,249.6,1.04,9.3
0,Stellar var.,700,ppm,326,26,235.2,1.03,10.8
0,Stellar var.,1000,ppm,322,27,254.7,1.09,11.8
0,Stellar var.,1500,ppm,325,27,298.4,1.18,15.2
1,Epoch offset,0,h,315,24,226.2,0.97,3.7
0,Epoch offset,2,h,332,23,216.4,0.97,6.0
0,Epoch offset,6,h,309,26,222.7,0.94,6.0
0,Epoch offset,12,h,320,28,216.2,0.92,5.5
0,Epoch offset,24,h,343,26,217.1,0.93,5.9
0,Epoch offset,36,h,321,27,220.9,1.02,8.8
0,Epoch offset,40,h,326,24,239.6,1.02,9.4
1,Impact param.,0.10,,328,26,237.8,0.80,5.2
0,Impact param.,0.30,,345,26,250.7,0.85,5.5
0,Impact param.,0.50,,342,26,232.4,0.87,5.5
0,Impact param.,0.70,,322,27,222.3,0.85,5.8
0,Impact param.,0.85,,310,28,227.7,0.87,7.5
0,Impact param.,0.95,,347,25,253.8,1.15,9.7
